On the Incorporation of Obstacles in a Fluid Flow Problem Using a Navier-Stokes-Brinkman Penalization Approach

Simulating the interaction of fluids with immersed moving solids is playing an important role for gaining a better quantitative understanding of how fluid dynamics is altered by the presence of obstacles and which forces are exerted on the solids by the moving fluid. Such problems appear in various contexts, ranging from numerous technical applications such as turbines to medical problems such as the regulation of hemodyamics by valves. Typically, the numerical treatment of such problems is posed within a fluid structure interaction (FSI) framework. General FSI models are able to capture bidirectional interactions, but are challenging to solve and computationally expensive. Simplified methods offer a possible remedy by achieving better computational efficiency to broaden the scope to demanding application problems with focus on understanding the effect of solids on altering fluid dynamics. In this study we report on the development of a novel method for such applications. In our method rigid moving obstacles are incorporated in a fluid dynamics context using concepts from porous media theory. Based on the Navier-Stokes-Brinkman equations which augments the Navier-Stokes equation with a Darcy drag term our method represents solid obstacles as time-varying regions containing a porous medium of vanishing permeability. Numerical stabilization and turbulence modeling is dealt with by using a residual based variational multiscale formulation. The key advantages of our approach -- computational efficiency and ease of implementation -- are demonstrated by solving a standard benchmark problem of a rotating blood pump posed by the Food and Drug Administration Agency (FDA). Validity is demonstrated by conducting a mesh convergence study and by comparison against the extensive set of experimental data provided for this benchmark.

==> review/reviewer1.txt <==
Reviewer #1: (1) The authors seem to focus on the development of CFD algorithm rather than the new finding of underlying flow physics. However, the approaches newly proposed in this paper (if any) and their advantages against previous methods (in particular, conventional immersed boundary method & previous penalization method) are not explained clearly and thoroughly. The authors fail to highlight the originality of the present method and include an in-depth investigation of numerical issues to improve accuracy and efficiency.

(2) As the authors mention, the present method does not track the actual surface of solid bodies and artificial permeability is introduced instead to model the bodies. Therefore, the following questions arise from the accuracy point of view.
- Can the body surface be captured accurately? (Is the no-slip condition effectively satisfied?) 
- Can the wall shear stress and pressure on the body surface be obtained accurately?
- How accurate is the total drag or torque on the surface?
- What are the effects of artificial approach for permeability on the accuracy (arbitrary choice of penalization parameter)?

(3) There is no explanation about temporal and spatial discretization or their accuracy in the manuscript. It would be better to explain the temporal and spatial accuracies of this method and verify it by simulating benchmark problems investigated by most researchers working on the development of moving IB methods. The authors compared the simulation results with PIV measurement data (as shown in Figs. 9, 10, A.13) in an attempt to show the accuracy of the present method. However, a more thorough analysis of the accuracy is needed.

(4) The present results summarized in Table 5 are compared with the previous results (reference [30]), and it is concluded that the simulation data are in agreement with measured values for cases 1-5. However, the experiment data and relative error are not explicitly included in the manuscript, making it hard to tell if the agreement is good enough. 


################################## Answers #############################################

1) First, new insights into flow physics is not in the scope of the journal (AFAIK). Immersed boundary methods usually work with a structured background mesh (box) which we don't, saving degrees of freedom. Further IMB methods tend to be slower (have to check that). Other penalization methods (e.g. immersed resistive surfaces) do a similar job however introducing a penalty on the surface rather than the volume enclosed by it, and lack to represent physics inside of the surface (Darcy law).

2) - No-slip condition is weakly satisfied in the limit (cite paper of Agnot with the proof)
   - pressure on the surface 

3) We could of course run the classical turek benchmark or the falling spheres in a cube and extract all necessary features (just makes the paper longer and will take a week or so)

4) The measured data was provided by the FDA and we cited the origin of the data (that's an excel spreadsheet which I used to extract velocity distributions along radial lines)


Novelty of the Penalty-Method:

What do we do?
- Use ALE-Navier-Stokes-Brinkman equations for modeling moving obstacles in a fluid
- Use RBVMS approach to discretize the ALE-NSB equations

What do others do?
- Immersed boundary method: 
	- Algorithmic extension, works on discretized equations
	- Accuracy depends on chosen algorithm for ghost-cell splitting for generating the forcing vector
	- Optimized for cartesian grids
- Resistive Surfaces:
	- Can be seen as a special case of NSB for arbitrary thin obstacles (problem: penalization only on surface including very high jumps)
	- Is better suited to resolve membrane like structures

Comparison Literature:
https://www.sciencedirect.com/science/article/pii/S0045793016301888
(This actually redefines the effective viscosity method as done by ingram)
https://reader.elsevier.com/reader/sd/pii/S0021999114000151?token=8B9C012F75FDE10C7AE3E7E76F6FECB20D73D8E621215417F87540C42EE47F699FF49EE39080AA8E0B2BF8B595AF0B1C&originRegion=eu-west-1&originCreation=20210813124635

https://www.jstor.org/stable/23074408?seq=1#metadata_info_tab_contents

derivation of resistive surfaces
https://doi.org/10.1051/m2an:2008031

IBM for unstructured grids
https://onlinelibrary.wiley.com/doi/10.1002/fld.4201
https://www.sciencedirect.com/science/article/pii/S0021999113005962#br0030

Generalized-Alpha accuracy
https://onlinelibrary.wiley.com/doi/full/10.1002/nme.6550

Diss on obstacles
https://refubium.fu-berlin.de/bitstream/handle/fub188/27834/Dissertation_LauraBlank.pdf;jsessionid=E1223B34CBADB0C569C09B3061AD432F?sequence=1

https://citeseerx.ist.psu.edu/viewdoc/download?doi=10.1.1.648.6079&rep=rep1&type=pdf

https://www.sciencedirect.com/science/article/abs/pii/S0997754617302364?via%3Dihub

https://hal.inria.fr/hal-00717213

https://doi.org/10.1016/j.amc.2015.03.104
http://www.mathematik.tu-dortmund.de/lsiii/cms/papers/WanTurekRivkind2003.pdf

# NSB have close relationship to immersed boundary methods
The Navier-Stokes Brinkman equations are strongly linked to immersed boundary methods.

# NSB penalize on the continuous level
However, for NSB eqs the penalization of obstacles is introduced on the continuous level using discontinuous masking functions. 
Furthermore, they can be derived from first principles in physics, obeying Darcy's law inside of the obstacle and the NS eqs outside, and have a clearly defined limit in case of lim -> inf penalty [] with a model error independent of discretization [].

In comparison, immersed boundary methods introduce penalization on the discrete level by generating suitable body forces mimicking the action of the obstacle.

They are tailored to Cartesian grids, stemming from their use with finite volume methods. Care must be taken in choosing the right interpolation algorithm see [].

On the other hand, the NSB eqs bear some similarity between the resistive immersed surface method, which can be seen as a special case of the NSB eqs with a vanishing volume obstacle.




==> review/reviewer2.txt <==
Reviewer #2: 
- line 9 "General FSI model" + line 12 "moving domain Navier-Stokes formulation" : it would be appreciated to provide some references 

- page 5 : timedependent --> time-dependent ; sub-domain --> subdomain

- page 11 : I suppose that CFL condition is much larger in the pulsatile case than in the laminar case. Can you compare the evolution of the CFL over time between pulsatile and laminar cases for ref1 mesh and  NSB model?

- line 148 : trough --> through

- line 170 : ration --> ratio

- line 187 : of of --> of

- line 237 : Do you have an idea of the speedup with respect to the number of MPI processes?

- line 267 senarios --> senarii

############################### answers ##################################################



==> review/reviewer3.txt <==
Reviewer #3: The paper deals with the numerical approximation of fluid flows in presence of an immersed obstacle whose movement is known and prescribed. The authors proposed a method based on the penalization of the interface velocity (Navier-Stokes-Brinkman equations). They applied the strategy in three contexts highlighting the suitability of the method also for real applications, in particular for blood rotatory pumps. The paper is well written and structured and the topic is of interest for the journal. However, the authors should carefully fix the following points

MAJOR REMARKS:

1. Line 34: "... fully coupled FSI formulations, despite the significant recent advances achieved in this field, see [3-10] and references therein"
The references here should be improved by mentioning other strategies. The authors should add references for XFEM/cutFem, for example:
F. Alauzet, B. Fabreges, M. A. Fernandez, and M. Landajuela, Nitsche-XFEM for the coupling of an incompressible fluid with immersed thin-walled structures, Comput. Methods Appl. Mech. Engrg., 301 (2016), pp. 300-335;
Zonca S., Vergara C., Formaggia L., An unfitted formulation for the interaction of an incompressible fluid with a thick structure via an XFEM/DG approach. SIAM J. Sc. Comp., 40(1), pp. B59-B84, 2018;
A. Massing, M.G. Larson, A. Logg, M.E. Rognes, A Nitsche-based cut finite element method for a fluid-structure interaction problem, Commun. Appl. Math. Comput. Sci. 10 (2) (2015) 97-120.
or for PolyDG approach:
Antonietti P., Verani M., Vergara C., Zonca S., Numerical solution of fluid-structure interaction problems by means of a high order Discontinuous Galerkin method on polygonal grids. Finite Elements in Analysis and Design, 159, pp. 1-14, 2019.

2. Eqn (1) and (12): This formulation seems to be very similar to the so-called "resistive methods" see
M.A. Fernández, J.-F. Gerbeau, V. Martin, Numerical simulation of blood flows through a porous interface, ESAIM Math. Model. Numer. Anal. 42 (6) (2008) 961-990;
M. Fedele, E. Faggiano, L. Dedè, A. Quarteroni, A patient-specific aortic valve model based on moving resistive immersed implicit surfaces, Biomech. Model. Mechanobiol. 16 (5) (2017) 1779-1803.
Please comment on and discuss the relationships between the two methods

https://www.sciencedirect.com/science/article/pii/S002199910500015X?via%3Dihub

3. To define K, it is mandatory to know the intersections between fluid elements mesh and structure (Fig 1): How were such intersections built?

4. Line 272: "without the need for tuning parameters". This is not true, constant CI has been estimated for the problem at hand, I do not think it is universal

5. What about the condition number of the linear system to be solved at each Newton iteration? The discontinuity of K should make the matrix highly ill conditioned. Please comment on this in the text, providing some quantification and possibly comparison with other methods

MINOR REMARKS:

1. Line 51: "In classical IBM, virtual external forces are applied to model the effect of an obstacle."
Standard IBM has been introduced for coupled fluid and structure (FSI)

2. Eqn (4): I suppose a term u is missing before the equal symbol (u dot n is a scalar)

3. After eqn (9): timedependent -> time dependent

4. Eqn (10): A figure with the 3 subdomains would help the reader. Maybe Fig 1 is enough. Please refer to it in the text
 
5. Eqn (12): nu should be mu

6. Sect. 2.4: An inexact Newton has been used. Which terms in the Jacobian have been neglected?

###################################### Answers ########################################
